Pareto Curves for Compositionally Model Checking String Diagrams of MDPs

Computing schedulers that optimize reachability probabilities in MDPs is a standard verification task. To address scalability concerns, we focus on MDPs that are compositionally described in a high-level description formalism. In particular, this paper considers string diagrams, which specify an algebraic, sequential composition of subMDPs. Towards their compositional verification, the key challenge is to locally optimize schedulers on subMDPs without considering their context in the string diagram. This paper proposes to consider the schedulers in a subMDP which form a Pareto curve on a combination of local objectives. While considering all such schedulers is intractable, it gives rise to a highly efficient sound approximation algorithm. The prototype on top of the model checker Storm demonstrates the scalability of this approach.

==> plots/models_table.txt <==
Model,State count,Unique leaves,Leaf states
Birooms3-10,1.1e+06,16,169808
Birooms3-20,4.2e+06,16,169808
Birooms3-50,2.7e+07,16,169808
Birooms3-100,1.1e+08,16,169808
BiroomsBig10,1.1e+06,16,169808
BiroomsBig20,4.2e+06,16,169808
BiroomsSmall100,8.5e+05,16,1353
BiroomsSmall200,3.4e+06,16,1352
BiroomsSmall500,3.4e+06,16,1352
ChainsBig10,1.1e+05,6,42463
ChainsBig20,2.1e+05,6,42463
ChainsBig50,5.3e+05,6,42463
ChainsBig100,1.1e+06,6,42463
ChainsBig200,2.1e+06,6,42463
ChainsBig500,5.3e+06,6,42463
ChainsBig1000,1.1e+07,6,42463
ChainsBig1500,1.6e+07,6,42463
ChainsBig2000,2.1e+07,6,42463
ChainsBig2500,2.7e+07,6,42463
ChainsBig3000,3.2e+07,6,42463
ChainsBig3500,3.7e+07,6,42463
ChainsBig4000,4.2e+07,6,42463
ChainsDice3-3,3.0e+04,3,9883
ChainsDice3-10,9.9e+04,3,9883
ChainsDice3-20,2.0e+05,3,9883
ChainsDice3-50,4.9e+05,3,9883
ChainsDice3-100,9.9e+05,3,9883
ChainsDice3-200,2.0e+06,3,9883
ChainsDice3-300,3.0e+06,3,9883
ChainsDice3-400,3.9e+06,3,9883
ChainsDice3-500,4.9e+06,3,9883
ChainsSmall10,8.6e+02,6,349
ChainsSmall20,1.7e+03,6,349
ChainsSmall50,4.2e+03,6,349
ChainsSmall100,8.5e+03,6,349
ChainsSmall200,1.7e+04,6,349
ChainsSmall500,4.2e+04,6,349
RoomsBig10,1.1e+06,14,148582
RoomsBig20,4.2e+06,14,148582
RoomsBig50,2.7e+07,14,148582
RoomsBig100,1.1e+08,14,148582
RoomsBig200,4.2e+08,14,148582
RoomsBig250,6.6e+08,14,148582
RoomsDice10,5.3e+05,14,74424
RoomsDice20,2.3e+06,14,83424
RoomsDice50,1.4e+07,14,74424
RoomsDice100,5.4e+07,14,74424
RoomsDice200,2.1e+08,14,65424
RoomsDice250,3.3e+08,14,74424
RoomsSmall10,8.4e+03,14,1183
RoomsSmall20,3.4e+04,14,1184
RoomsSmall50,2.1e+05,14,1183
RoomsSmall100,8.5e+05,14,1183
RoomsSmall200,3.4e+06,14,1182


==> plots/results_plot_0.txt <==
Model,Total time Monolithic,Lower bound,Upper bound,Total time Pareto2,Lower bound,Upper bound,Total time Pareto4,Lower bound,Upper bound,Total time ParetoExact,Lower bound,Upper bound
Birooms3-10,28.84360025,0.000897944309166215,0.000897944309166215,33.576206129,0.0256124448012473,0.0275222672217376,539.430396105,0.0256083545392259,0.0254415236039941,2700,2700,2700
Birooms3-20,141.969149032,7.74813208421005e-06,7.74813208421005e-06,33.997126909,0.000209209791693574,0.000247979916313372,543.269748947,0.000206897045966468,0.000189678618262912,2700,2700,2700
Birooms3-50,2700,2700,2700,39.849973026,2.8184312706684e-06,4.01804817719661e-06,592.413652693,2.74598744021409e-06,2.32936196778781e-06,2700,2700,2700
Birooms3-100,2700,2700,2700,83.136027359,5.6947448032181e-11,1.14641911320588e-10,2700,2700,2700,2700,2700,2700
Birooms3-200,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700
Birooms3-500,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700


==> plots/results_plot_1.txt <==
Model,Total time Monolithic,Lower bound,Upper bound,Total time Pareto2,Lower bound,Upper bound,Total time Pareto4,Lower bound,Upper bound,Total time ParetoExact,Lower bound,Upper bound
BiroomsBig10,75.567870346,0.000961240811775952,0.000961240811775952,2700,2700,2700,2700,2700,2700,2700,2700,2700
BiroomsBig20,546.713780547,8.98272596951505e-06,8.98272596951505e-06,2700,2700,2700,2700,2700,2700,2700,2700,2700
BiroomsBig50,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700


==> plots/results_plot_2.txt <==
Model,Total time Monolithic,Lower bound,Upper bound,Total time Pareto2,Lower bound,Upper bound,Total time Pareto4,Lower bound,Upper bound,Total time ParetoExact,Lower bound,Upper bound
BiroomsSmall100,19.052375303,1.32223419733364e-05,1.32223419733364e-05,2700,2700,2700,2700,2700,2700,2700,2700,2700
BiroomsSmall200,144.701542944,1.86419690814152e-10,1.86419690814152e-10,2700,2700,2700,2700,2700,2700,2700,2700,2700
BiroomsSmall500,143.839436811,1.86419690814152e-10,1.86419690814152e-10,2700,2700,2700,2700,2700,2700,2700,2700,2700


==> plots/results_plot_3.txt <==
Model,Total time Monolithic,Lower bound,Upper bound,Total time Pareto2,Lower bound,Upper bound,Total time Pareto4,Lower bound,Upper bound,Total time ParetoExact,Lower bound,Upper bound
ChainsBig10,1.46007351,0.466295058714372,0.466295058714372,10.49802498,0.478033879726336,0.479963792435091,21.988680813,0.478033879726336,0.478112830765263,2700,2700,2700
ChainsBig20,2.477731774,0.230119453416047,0.230119453416047,10.528744794,0.238544615815846,0.241303901491167,22.018456116,0.238544615815846,0.23868507244824,2700,2700,2700
ChainsBig50,5.189212329,0.0265399343585023,0.0265399343585023,10.474851002,0.0291091940157796,0.0299717036277347,21.971945045,0.0291091940157795,0.0291538467783223,2700,2700,2700
ChainsBig100,10.336901026,0.000464373897754542,0.000464373897754542,10.569058137,0.000553673661716144,0.000588356665058571,22.04963046,0.000553673661716144,0.000555464949875192,2700,2700,2700
ChainsBig200,19.955023612,2.10963973111255e-07,2.10963973111255e-07,10.535087367,3.04612229424745e-07,3.4518836990213e-07,21.992917784,3.04612229424745e-07,3.06655874386431e-07,2700,2700,2700
ChainsBig500,53.096065043,5.69988999999359e-17,5.69988999999359e-17,10.621185269,1.4289195878649e-16,1.94095153577455e-16,21.999546247,1.4289195878649e-16,1.45254439902952e-16,2700,2700,2700
ChainsBig1000,114.089506359,2.11430928296419e-34,2.11430928296419e-34,10.601944678,1.41163555906682e-33,2.67276804285384e-33,22.255560182,1.41163555906681e-33,1.45992360893569e-33,2700,2700,2700
ChainsBig1500,180.565324423,6.45057257408727e-52,6.45057257408727e-52,10.637016906,1.17190872682523e-50,3.10629001668276e-50,22.271678854,1.17190872682522e-50,1.23337879833047e-50,2700,2700,2700
ChainsBig2000,257.810493595,1.90016939954798e-70,1.90016939954798e-70,10.67868474,9.75817968505704e-69,3.6999813399551e-68,22.313669473,9.7581796850569e-69,1.04603566242081e-68,2700,2700,2700
ChainsBig2500,2700,2700,2700,10.873460664,3.4632080981561e-87,1.88843537823946e-86,22.555653514,3.46320809815605e-87,3.78309802723006e-87,2700,2700,2700
ChainsBig3000,2700,2700,2700,10.905405763,1.53572986234262e-103,1.15417069909059e-102,22.572472802,1.53572986234259e-103,1.70571425924022e-103,2700,2700,2700
ChainsBig3500,2700,2700,2700,10.868048722,4.08484815041148e-121,4.32611748135002e-120,22.63703178,4.08484815041141e-121,4.61882050075432e-121,2700,2700,2700
ChainsBig4000,2700,2700,2700,10.969402811,5.08861763567504e-137,7.35715224062962e-136,22.403947196,5.08861763567493e-137,5.84917230767578e-137,2700,2700,2700


==> plots/results_plot_4.txt <==
Model,Total time Monolithic,Lower bound,Upper bound,Total time Pareto2,Lower bound,Upper bound,Total time Pareto4,Lower bound,Upper bound,Total time ParetoExact,Lower bound,Upper bound
ChainsDice3-3,0.167713262,1,1,9000,9000,9000,9000,9000,9000,2700,2700,2700
ChainsDice3-10,3.689086679,1,1,2.010670591,1,1,144.511907205,1,1,2700,2700,2700
ChainsDice3-20,7.366164365,1,1,2.045697668,1,1,144.379982382,1,1,2700,2700,2700
ChainsDice3-50,18.500784827,1,1,2.121415654,1.00000000000001,1.00000000000001,147.911968596,1.00000000000001,1.00000000000001,2700,2700,2700
ChainsDice3-100,36.787446753,1,1,2.194452462,1.00000000000002,1.00000000000002,153.681306956,1.00000000000002,1.00000000000002,2700,2700,2700
ChainsDice3-200,73.983294565,1,1,2.411591327,1.00000000000004,1.00000000000004,164.527064127,1.00000000000004,1.00000000000004,2700,2700,2700
ChainsDice3-300,110.274200667,1,1,2.681559319,1.00000000000005,1.00000000000007,170.020057325,1.00000000000007,1.00000000000007,2700,2700,2700
ChainsDice3-400,145.977311868,1,1,2.912378373,1.00000000000007,1.00000000000009,180.673274288,1.00000000000009,1.00000000000009,2700,2700,2700
ChainsDice3-500,187.619500311,1,1,3.074429703,1.00000000000009,1.00000000000011,197.954290975,1.00000000000011,1.00000000000011,2700,2700,2700


==> plots/results_plot_5.txt <==
Model,Total time Monolithic,Lower bound,Upper bound,Total time Pareto2,Lower bound,Upper bound,Total time Pareto4,Lower bound,Upper bound,Total time ParetoExact,Lower bound,Upper bound
ChainsDice5-100,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700
ChainsDice5-200,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700
ChainsDice5-500,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700


==> plots/results_plot_6.txt <==
Model,Total time Monolithic,Lower bound,Upper bound,Total time Pareto2,Lower bound,Upper bound,Total time Pareto4,Lower bound,Upper bound,Total time ParetoExact,Lower bound,Upper bound
ChainsSmall10,0.102754207,0.63289758333349,0.63289758333349,0.286079578,0.632632791877915,0.636512278789968,0.405298315,0.63284653649012,0.633181132044849,2700,2700,2700
ChainsSmall20,0.102865647,0.309067443646306,0.309067443646306,9000,9000,9000,0.410258615,0.309056750140769,0.30924804513661,2700,2700,2700
ChainsSmall50,0.111575107,0.0477042872324944,0.0477042872324944,0.305136471,0.0469030026021523,0.0524217499630264,0.432226808,0.0477024647567491,0.0477871802107654,2700,2700,2700
ChainsSmall100,0.121680283,0.00161555051490599,0.00161555051490599,0.299357385,0.00155641640268402,0.00196726141843451,0.43166239,0.00161555085261233,0.00162079805669663,2700,2700,2700
ChainsSmall200,0.149930914,2.14796050326097e-06,2.14796050326097e-06,0.311814901,1.9871881323709e-06,3.27001671334387e-06,0.443420665,2.14799920794645e-06,2.16269613280117e-06,2700,2700,2700
ChainsSmall500,0.226704853,9.39700338382676e-15,9.39700338382676e-15,0.339378819,7.79019058818334e-15,2.71175104312545e-14,0.495028376,9.39667297169257e-15,9.56614931581405e-15,2700,2700,2700


==> plots/results_plot_7.txt <==
Model,Total time Monolithic,Lower bound,Upper bound,Total time Pareto2,Lower bound,Upper bound,Total time Pareto4,Lower bound,Upper bound,Total time ParetoExact,Lower bound,Upper bound
RoomsBig10,14.536651847,0.0706915521777048,0.0706915521777048,13.587370991,0.0712568301024329,0.0720130063450612,24.463047265,0.0712568301024329,0.0712994095924102,2700,2700,2700
RoomsBig20,52.216298001,0.0126167716677784,0.0126167716677784,13.688505038,0.0128454181854478,0.0130832261593132,24.58544754,0.0128454181854478,0.0128600395941584,2700,2700,2700
RoomsBig50,2700,2700,2700,14.375517694,4.90870088428718e-05,5.09326213235719e-05,25.796665852,4.90870088428718e-05,4.91930502774572e-05,2700,2700,2700
RoomsBig100,2700,2700,2700,16.689335713,9.06740168428442e-10,9.72450029353326e-10,32.06704892,9.06900856301353e-10,9.10889822537945e-10,2700,2700,2700
RoomsBig200,2700,2700,2700,36.960690359,1.27119507864388e-18,1.47896829458088e-18,83.983176616,1.27119507864388e-18,1.28313265485228e-18,2700,2700,2700
RoomsBig250,2700,2700,2700,58.203293047,2.92058079246201e-22,3.40743586663459e-22,141.25473349,2.92058079246201e-22,2.95120670746018e-22,2700,2700,2700
RoomsBig500,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700


==> plots/results_plot_8.txt <==
Model,Total time Monolithic,Lower bound,Upper bound,Total time Pareto2,Lower bound,Upper bound,Total time Pareto4,Lower bound,Upper bound,Total time ParetoExact,Lower bound,Upper bound
RoomsDice10,2.195949852,0.914504927963857,0.914504927963857,9000,9000,9000,2.164574159,0.914502302235308,0.914527756493405,2700,2700,2700
RoomsDice20,7.669655643,0.911366650908069,0.911366650908069,9000,9000,9000,2.271854878,0.911366303605254,0.911406550973707,2700,2700,2700
RoomsDice50,42.328757338,0.970351982903915,0.970351982903915,9000,9000,9000,2.859432922,0.970349078315645,0.97048665357175,2700,2700,2700
RoomsDice100,169.596805323,0.940080226795674,0.940080226795674,9000,9000,9000,7.480519088,0.940078754881384,0.940319000644996,2700,2700,2700
RoomsDice200,2700,2700,2700,9000,9000,9000,45.009804272,0.962002814407735,0.96252144148914,2700,2700,2700
RoomsDice250,2700,2700,2700,9000,9000,9000,87.654250538,0.969443715723934,0.970114384515006,2700,2700,2700
RoomsDice300,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700
RoomsDice350,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700
RoomsDice400,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700
RoomsDice450,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700
RoomsDice500,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700


==> plots/results_plot_9.txt <==
Model,Total time Monolithic,Lower bound,Upper bound,Total time Pareto2,Lower bound,Upper bound,Total time Pareto4,Lower bound,Upper bound,Total time ParetoExact,Lower bound,Upper bound
RoomsSmall10,0.254434967,0.0680451453394453,0.0680451453394453,0.551476937,0.0676007195017641,0.0706039940740636,0.780130301,0.068043896812789,0.0680555143846947,2700,2700,2700
RoomsSmall20,0.297800889,0.0122202651354841,0.0122202651354841,0.587588948,0.01207612004343,0.0130985073114581,0.87436838,0.0122130262113688,0.0122227209587129,2700,2700,2700
RoomsSmall50,0.776161254,1.80293629328497e-05,1.80293629328497e-05,1.20797523,1.71015266565731e-05,2.28778381749737e-05,2.547455906,1.79821285494073e-05,1.80371340066921e-05,2700,2700,2700
RoomsSmall100,4.059344197,1.03920231714578e-09,1.03920231714578e-09,5.969309095,9.39156277067122e-10,1.62877693865577e-09,14.160264448,1.02261080040447e-09,1.04012598170607e-09,2700,2700,2700
RoomsSmall200,41.796205034,1.30375655020079e-18,1.30375655020079e-18,42.733176233,1.0574511432458e-18,3.41280284567737e-18,109.404323521,1.29545441432507e-18,1.30410975148858e-18,2700,2700,2700
RoomsSmall500,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700,2700


==> plots/results_table.txt <==
Model,Monolithic,Monolithic,ParetoExact,Pareto2,Pareto2,Pareto2,Pareto2,Pareto4,Pareto4,Pareto4,Pareto4
Model,TT,MBT,TT,TT,MBT,Gap,Pareto points,TT,MBT,Gap,Pareto points
Birooms3-10,29,4,TO,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
Birooms3-20,142,11,TO,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
Birooms3-50,OOM,OOM,TO,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
Birooms3-100,OOM,OOM,TO,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
Birooms3-200,OOM,OOM,TO,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
Birooms3-500,OOM,OOM,TO,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
BiroomsBig10,76,4,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig20,547,11,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsBig50,OOM,OOM,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall100,19,1,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall200,145,5,TO,TO,TO,TO,TO,TO,TO,TO,TO
BiroomsSmall500,144,5,TO,TO,TO,TO,TO,TO,TO,TO,TO
ChainsBig10,1,$<$1,OOM,10,$<$1,2e-03,44,22,$<$1,8e-05,82
ChainsBig20,2,$<$1,OOM,11,$<$1,3e-03,44,22,$<$1,1e-04,82
ChainsBig50,5,1,OOM,10,$<$1,9e-04,44,22,$<$1,4e-05,82
ChainsBig100,10,2,OOM,11,$<$1,3e-05,44,22,$<$1,2e-06,82
ChainsBig200,20,3,OOM,11,$<$1,4e-08,44,22,$<$1,2e-09,82
ChainsBig500,53,7,OOM,11,$<$1,5e-17,44,22,$<$1,2e-18,82
ChainsBig1000,114,12,OOM,11,$<$1,1e-33,44,22,$<$1,5e-35,82
ChainsBig1500,181,16,OOM,11,$<$1,2e-50,44,22,$<$1,6e-52,82
ChainsBig2000,258,24,OOM,11,$<$1,3e-68,44,22,$<$1,7e-70,82
ChainsBig2500,OOM,OOM,OOM,11,$<$1,2e-86,44,23,$<$1,3e-88,82
ChainsBig3000,OOM,OOM,OOM,11,$<$1,1e-102,44,23,$<$1,2e-104,82
ChainsBig3500,OOM,OOM,OOM,11,$<$1,4e-120,44,23,$<$1,5e-122,82
ChainsBig4000,OOM,OOM,OOM,11,$<$1,7e-136,44,22,$<$1,8e-138,82
ChainsDice3-10,4,$<$1,OOM,2,$<$1,2e-16,211,145,$<$1,4e-16,1779
ChainsDice3-20,7,$<$1,OOM,2,$<$1,4e-16,211,144,$<$1,4e-16,1779
ChainsDice3-50,19,$<$1,OOM,2,$<$1,2e-15,211,148,$<$1,4e-16,1779
ChainsDice3-100,37,$<$1,OOM,2,$<$1,4e-15,209,154,$<$1,4e-16,1779
ChainsDice3-200,74,$<$1,OOM,2,$<$1,9e-15,211,165,$<$1,1e-15,1771
ChainsDice3-300,110,1,OOM,3,$<$1,1e-14,209,170,$<$1,1e-15,1777
ChainsDice3-400,146,2,OOM,3,$<$1,2e-14,213,181,$<$1,2e-15,1777
ChainsDice3-500,188,2,OOM,3,$<$1,2e-14,213,198,$<$1,2e-15,1767
ChainsDice5-100,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsDice5-200,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsDice5-500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
ChainsSmall10,$<$1,$<$1,OOM,$<$1,$<$1,4e-03,55,$<$1,$<$1,3e-04,133
ChainsSmall20,$<$1,$<$1,OOM,$<$1,$<$1,1e-02,55,$<$1,$<$1,2e-04,133
ChainsSmall50,$<$1,$<$1,OOM,$<$1,$<$1,6e-03,55,$<$1,$<$1,8e-05,133
ChainsSmall100,$<$1,$<$1,OOM,$<$1,$<$1,4e-04,55,$<$1,$<$1,5e-06,133
ChainsSmall200,$<$1,$<$1,OOM,$<$1,$<$1,1e-06,55,$<$1,$<$1,1e-08,133
ChainsSmall500,$<$1,$<$1,OOM,$<$1,$<$1,2e-14,55,$<$1,$<$1,2e-16,133
RoomsBig10,15,4,OOM,14,2,8e-04,58,24,2,4e-05,155
RoomsBig20,52,10,OOM,14,2,2e-04,58,25,2,1e-05,155
RoomsBig50,OOM,OOM,OOM,14,2,2e-06,58,26,2,1e-07,155
RoomsBig100,OOM,OOM,OOM,17,2,7e-11,58,32,2,4e-12,155
RoomsBig200,OOM,OOM,OOM,37,2,2e-19,58,84,2,1e-20,155
RoomsBig250,OOM,OOM,OOM,58,2,5e-23,58,141,2,3e-24,155
RoomsBig500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsDice10,2,$<$1,OOM,2,$<$1,2e-02,56,2,$<$1,3e-05,94
RoomsDice20,8,2,OOM,2,$<$1,4e-02,56,2,$<$1,4e-05,94
RoomsDice50,42,10,OOM,2,$<$1,1e-01,56,3,$<$1,1e-04,94
RoomsDice100,170,41,OOM,5,$<$1,3e-01,56,7,$<$1,2e-04,94
RoomsDice200,OOM,OOM,OOM,25,$<$1,8e-01,56,45,$<$1,5e-04,94
RoomsDice250,OOM,OOM,OOM,46,$<$1,1e+00,56,88,$<$1,7e-04,94
RoomsDice500,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM
RoomsSmall10,$<$1,$<$1,OOM,$<$1,$<$1,3e-03,108,$<$1,$<$1,1e-05,284
RoomsSmall20,$<$1,$<$1,OOM,$<$1,$<$1,1e-03,108,$<$1,$<$1,1e-05,284
RoomsSmall50,$<$1,$<$1,OOM,1,$<$1,6e-06,108,3,$<$1,6e-08,284
RoomsSmall100,4,$<$1,OOM,6,$<$1,7e-10,108,14,$<$1,2e-11,284
RoomsSmall200,42,3,OOM,43,$<$1,2e-18,108,109,$<$1,9e-21,284
RoomsSmall500,TO,TO,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM,OOM

